Mergers and Star Formation: The environment and Stellar Mass Growth of the Progenitors of Ultra-Massive Galaxies since z = 2

The growth of galaxies is a key problem in understanding the structure and evolution of the universe. Galaxies grow their stellar mass by a combination of star formation and mergers, with a relative importance that is redshift dependent. Theoretical models predict quantitatively different contributions from the two channels; measuring these from the data is a crucial constraint. Exploiting the UltraVISTA catalog and a unique sample of progenitors of local ultra massive galaxies selected with an abundance matching approach, we quantify the role of the two mechanisms from z=2 to 0. We also compare our results to two independent incarnations of semi-analytic models. At all redshifts, progenitors are found in a variety of environments, ranging from being isolated to having 5-10 companions with mass ratio at least 1:10 within a projected radius of 500 kpc. In models, progenitors have a systematically larger number of companions, entailing a larger mass growth for mergers than in observations, at all redshifts. Generally, in both observations and models, the inferred and the expected mass growth roughly agree, within the uncertainties. Overall, our analysis confirms the model predictions, showing how the growth history of massive galaxies is dominated by in situ star formation at z~2, both star-formation and mergers at 1<z<2, and by mergers alone at z<1. Nonetheless, detailed comparisons still point out to tensions between the expected mass growth and our results, which might be due to either an incorrect progenitors-descendants selection, uncertainties on star formation rate and mass estimates, or the adopted assumptions on merger rates.

==> pdf.txt <==
1_77_mean_DL_mergertrees_massgrowth_70.pdf
1_77_mean_DL_mergertrees_massgrowth_70_nonorm.pdf
1_77_mean_H_mergertrees_massgrowth_70.pdf
1_77_mean_H_mergertrees_massgrowth_70_nonorm.pdf
DL_summary.pdf
DL_summary_cumulativemass_v2.pdf
H_summary.pdf
H_summary_cumulativemass_v2.pdf
SIM_DLB07_masshalo_desc.pdf
SIM_DLB07_masshalo_prog.pdf
SIM_DL_maxgrowth_sfr.pdf
SIM_H15_masshalo_desc.pdf
SIM_H15_masshalo_prog.pdf
SIM_H_maxgrowth_sfr.pdf
SIM_H_maxgrowth_total_newerr.pdf
SIM_maxgrowth_total_newerr.pdf
massive_v3_001.pdf
maxgrowth_sfr.pdf
new_zcut_SIM_DL_maxgrowth_merger_sfr.pdf
new_zcut_SIM_DL_maxgrowth_mergers.pdf
new_zcut_SIM_H_maxgrowth_merger_sfr.pdf
new_zcut_SIM_H_maxgrowth_mergers.pdf
new_zcut_fracprog_numsats_obs_DL.pdf
new_zcut_fracprog_numsats_obs_H.pdf
new_zcut_maxgrowth_merger_sfr_all.pdf
new_zcut_maxgrowth_mergers.pdf
new_zcut_numtot_sats_allquie.pdf
new_zcut_numtot_sats_profiles_allquie_obs_DL_area.pdf
new_zcut_numtot_sats_profiles_allquie_obs_H_area.pdf
new_zcut_numtot_sats_profiles_allquie_v2_obs_DL_area.pdf
new_zcut_numtot_sats_profiles_allquie_v2_obs_H_area.pdf
new_zcut_numtot_sats_profiles_obs_DL.pdf
new_zcut_numtot_sats_profiles_obs_DL_area.pdf
new_zcut_numtot_sats_profiles_obs_H.pdf
new_zcut_numtot_sats_profiles_obs_H_area.pdf
new_zcut_observation_summary_all.pdf
prog_z.pdf
summary_cumulativemass_v2.pdf
summary_cumulativemass_v2_sfrtot.pdf


==> png.txt <==
1_77_mean_DL_mergertrees_massgrowth_70.png
1_77_mean_DL_mergertrees_massgrowth_70_nonorm.png
1_77_mean_H_mergertrees_massgrowth_70.png
1_77_mean_H_mergertrees_massgrowth_70_nonorm.png
DL_summary.png
DL_summary_cumulativemass_v2.png
H_summary.png
H_summary_cumulativemass_v2.png
SIM_DLB07_masshalo_desc.png
SIM_DLB07_masshalo_prog.png
SIM_DL_maxgrowth_sfr.png
SIM_H15_masshalo_desc.png
SIM_H15_masshalo_prog.png
SIM_H_maxgrowth_sfr.png
SIM_H_maxgrowth_total_newerr.png
SIM_maxgrowth_total_newerr.png
massive_v3_001.png
maxgrowth_sfr.png
new_zcut_SIM_DL_maxgrowth_merger_sfr.png
new_zcut_SIM_DL_maxgrowth_mergers.png
new_zcut_SIM_H_maxgrowth_merger_sfr.png
new_zcut_SIM_H_maxgrowth_mergers.png
new_zcut_fracprog_numsats_obs_DL.png
new_zcut_fracprog_numsats_obs_H.png
new_zcut_maxgrowth_merger_sfr_all.png
new_zcut_maxgrowth_mergers.png
new_zcut_numtot_sats_allquie.png
new_zcut_numtot_sats_profiles_allquie_obs_DL_area.png
new_zcut_numtot_sats_profiles_allquie_obs_H_area.png
new_zcut_numtot_sats_profiles_allquie_v2_obs_DL_area.png
new_zcut_numtot_sats_profiles_allquie_v2_obs_H_area.png
new_zcut_numtot_sats_profiles_obs_DL.png
new_zcut_numtot_sats_profiles_obs_DL_area.png
new_zcut_numtot_sats_profiles_obs_H.png
new_zcut_numtot_sats_profiles_obs_H_area.png
new_zcut_observation_summary_all.png
prog_z.png
summary_cumulativemass_v2.png
summary_cumulativemass_v2_sfrtot.png

